A Code-specific Conservative Model for the Failure Rate of Bit-flipping Decoding of LDPC Codes with Cryptographic Applications

Characterizing the decoding failure rate of iteratively decoded Low- and Moderate-Density Parity Check (LDPC/MDPC) codes is paramount to build cryptosystems based on them, able to achieve indistinguishability under adaptive chosen ciphertext attacks. In this paper, we provide a statistical worst-case analysis of our proposed iterative decoder obtained through a simple modification of the classic in-place bit-flipping decoder. This worst case analysis allows both to derive the worst-case behaviour of an LDPC/MDPC code picked among the family with the same length, rate and number of parity checks, and a code-specific bound on the decoding failure rate. The former result allows us to build a code-based cryptosystem enjoying the $\delta$-correctness property required by IND-CCA2 constructions, while the latter result allows us to discard code instances which may have a decoding failure rate significantly different from the average one (i.e., representing weak keys), should they be picked during the key generation procedure.

==> f_synth_rip_p4801_v45_b35.csv <==
t,tbar,oop,b_oop,rip_1it,b_rip1it,rip_2it,b_rip2it
10,7,0.1836998357e-25,34,0.1391890419e-10,25,0
11,7,0.3574968961e-24,34,0.9966670739e-10,25,0
12,7,0.205562337e-22,34,0.5828325491e-9,25,0
13,7,0.1291712737e-20,33,0.2878549934e-8,25,0
14,7,0.1106733045e-19,33,0.1232082349e-7,25,0
15,7,0.1298805739e-18,33,0.4663795574e-7,25,0
16,7,0.81012503e-17,32,0.1586790342e-6,25,0
17,7,0.4102048576e-16,32,0.4917199503e-6,25,0
18,7,0.1955360672e-15,32,0.1403051745e-5,25,0
19,7,0.1483150104e-14,32,0.3720061064e-5,25,0
20,7,0.3503437373e-13,31,0.9236264559e-5,25,0
21,7,0.1154663123e-12,31,0.2161573584e-4,25,0
22,7,0.3663296879e-12,31,0.4795444273e-4,25,0
23,7,0.1400771691e-11,31,0.0001013449152,25,0
24,7,0.1112913059e-10,31,0.000204901418,25,0
25,7,0.639342604e-10,30,0.0003978166875,25,0
26,7,0.1520063133e-9,30,0.0007441225156,25,0
27,7,0.3654429622e-9,30,0.001344890978,25,0
28,7,0.1076462603e-8,30,0.002354604632,25,0
29,7,0.5197719661e-8,30,0.004002287455,25,0
30,7,0.2135253775e-7,29,0.006617639759,25,0
31,7,0.4071488114e-7,29,0.01066173523,25,0
32,7,0.7790990492e-7,29,0.01676064203,25,0
33,7,0.162716088e-6,29,0.02573840281,25,0
34,7,0.4342841901e-6,29,0.03864292633,25,0
35,7,0.1581696227e-5,29,0.05675439181,25,0
36,7,0.3483743903e-5,28,0.08156097289,25,0
37,7,0.5612578133e-5,28,0.1146820115,25,0
38,7,0.9168821577e-5,28,0.1577164277,25,0
39,7,0.1599522233e-4,28,0.2119980514,25,0
40,7,0.3216672432e-4,28,0.2782551575,25,0
41,7,0.7756726219e-4,28,0.3562040129,25,0
42,7,0.0001818951544,27,0.4441564218,25,0
43,7,0.0002600746256,27,0.5387782494,25,0
44,7,0.0003768994949,27,0.6351710679,25,0
45,7,0.0005712304983,27,0.7274183196,25,0
46,7,0.0009450581072,27,0.8096033324,25,0
47,7,0.001756458774,27,0.8770811139,25,0
48,7,0.003608746638,27,0.9275682713,25,0
49,7,0.007433773628,26,0.9615705711,25,0
50,7,0.01339033472,26,0.9819103074,25,0
51,7,0.0266575677,26,0.9925630863,25,0
52,7,0.05456521213,26,0.9973740041,25,0
53,7,0.1075239885,26,0.9992174732,25,0
54,7,0.1959136548,26,0.9998067887,25,0
55,7,0.3014960052,27,0.9999612184,25,0
56,7,0.4281777589,27,0.9999937946,25,0
57,7,0.5647067763,27,0.9999992242,25,0
58,7,0.6955652393,27,0.9999999257,25,0
59,7,0.80657792,27,0.9999999947,25,0
60,7,0.8895197899,27,0.9999999997,25,0
61,7,0.9438143168,27,1,25,0
62,7,0.9747880283,27,1,25,0
63,7,0.9901022343,27,1,25,0
64,7,0.9966277828,27,1,25,0
65,7,0.9990105419,27,1,25,0
66,7,0.9997518173,27,1,25,0
67,7,0.9999471622,27,1,25,0
68,7,0.9999905172,27,1,25,0
69,7,0.9999985748,27,1,25,0
70,7,0.9999998218,27,1,25,0
71,7,0.9999999816,27,1,25,0
72,7,0.9999999984,27,1,25,0
73,7,0.9999999999,27,1,25,0
74,7,1,27,1,25,0
75,7,1,28,1,25,0
76,7,1,28,1,25,0
77,7,1,28,1,25,0
78,7,1,28,1,25,0
79,7,1,28,1,25,0
80,7,1,28,1,25,0
81,7,1,28,1,25,0
82,7,1,28,1,25,0
83,7,1,28,1,25,0
84,7,1,28,1,25,0
85,7,1,28,1,25,0
86,7,1,28,1,25,0
87,7,1,28,1,25,0
88,7,1,28,1,25,0
89,7,1,28,1,25,0
90,7,1,28,1,25,0
91,7,1,28,1,25,0
92,7,1,28,1,25,0
93,7,1,28,1,25,0
94,7,1,28,1,25,0
95,7,1,28,1,25,0
96,7,1,28,1,25,0
97,7,1,28,1,25,0
98,7,1,28,1,25,0
99,7,1,28,1,25,0
100,7,1,28,1,25,0
101,7,1,28,1,25,0
102,7,1,29,1,25,0
103,7,1,29,1,25,0
104,7,1,29,1,25,0
105,7,1,29,1,25,0
106,7,1,29,1,25,0
107,7,1,29,1,25,0
108,7,1,29,1,25,0
109,7,1,29,1,25,0
110,7,1,29,1,25,0
111,7,1,29,1,25,0
112,7,1,29,1,25,0
113,7,1,29,1,25,0
114,7,1,29,1,25,0
115,7,1,29,1,25,0
116,7,1,29,1,25,0
117,7,1,29,1,25,0
118,7,1,29,1,25,0
119,7,1,29,1,25,0


==> ip_p4801_v45_b35.csv <==
t,tot_tx,ip_1it_failures,avg_iters_rip_2it_wc,max_iters_rip_2it_wc
117,1000,1000,0,0.000000,117,0.000000,1000
116,1000,1000,0,0.000000,116,0.000000,1000
115,1000,1000,0,0.000000,115,0.000000,1000
114,1000,1000,0,0.000000,114,0.000000,1000
113,1000,1000,0,0.000000,113,0.000000,1000
112,1000,1000,0,0.000000,112,0.000000,1000
111,1000,1000,0,0.000000,111,0.000000,1000
110,1000,1000,0,0.000000,110,0.000000,1000
109,1000,1000,0,0.000000,109,0.000000,1000
108,1000,1000,0,0.000000,108,0.000000,1000
107,1000,1000,0,0.000000,107,0.000000,1000
106,1000,1000,0,0.000000,106,0.000000,1000
105,1000,1000,0,0.000000,105,0.000000,1000
104,1000,1000,0,0.000000,104,0.000000,1000
103,1000,1000,0,0.000000,103,0.000000,1000
102,1000,1000,0,0.000000,102,0.000000,1000
101,1000,1000,0,0.000000,101,0.000000,1000
100,1000,1000,0,0.000000,100,0.000000,1000
99,1000,1000,0,0.000000,99,0.000000,1000
98,1000,1000,0,0.000000,98,0.000000,1000
97,1000,1000,0,0.000000,97,0.000000,1000
96,1000,1000,0,0.000000,96,0.000000,1000
95,1000,1000,0,0.000000,95,0.000000,1000
94,1000,1000,0,0.000000,94,0.000000,1000
93,1000,1000,0,0.000000,93,0.000000,1000
92,1000,1000,0,0.000000,92,0.000000,1000
91,1000,1000,0,0.000000,91,0.000000,1000
90,1000,1000,0,0.000000,90,0.000000,1000
89,1000,1000,0,0.000000,89,0.000000,1000
88,1000,1000,0,0.000000,88,0.000000,1000
87,1000,1000,0,0.000000,87,0.000000,1000
86,1000,1000,0,0.000000,86,0.000000,1000
85,1000,1000,0,0.000000,85,0.000000,1000
84,1000,1000,0,0.000000,84,0.000000,1000
83,1000,1000,0,0.000000,83,0.000000,1000
82,1000,1000,0,0.000000,82,0.000000,1000
81,1000,1000,0,0.000000,81,0.000000,1000
80,1000,1000,0,0.000000,80,0.000000,1000
79,1000,1000,0,0.000000,79,0.000000,1000
78,1000,1000,0,0.000000,78,0.000000,1000
77,1000,1000,0,0.000000,77,0.000000,1000
76,1000,1000,0,0.000000,76,0.000000,1000
75,1000,1000,0,0.000000,75,0.000000,1000
74,1000,1000,0,0.000000,74,0.000000,1000
73,1000,1000,0,0.000000,73,0.000000,1000
72,1000,1000,0,0.000000,72,0.000000,1000
71,1000,998,1,0.002000,71,0.000000,1000
70,1000,1000,0,0.000000,70,0.000000,1000
69,1000,999,1,0.001000,69,0.000000,1000
68,1000,998,1,0.002000,68,0.000000,1000
67,1000,997,1,0.003000,67,0.000000,1000
66,1000,990,1,0.010000,66,0.000000,1000
65,1000,990,1,0.010000,65,0.000000,1000
64,1000,978,1,0.022000,64,0.000000,1000
63,1000,968,1,0.032000,63,0.000000,1000
62,1000,968,1,0.032000,62,0.000000,1000
61,1000,948,1,0.052000,61,0.000000,1000
60,1000,925,1,0.075000,60,0.000000,1000
59,1000,873,1,0.127000,59,0.000000,1000
58,1000,854,1,0.146000,58,0.000000,1000
57,1000,818,1,0.182000,57,0.000000,1000
56,1000,723,1,0.277000,56,0.000000,1000
55,1000,722,1,0.278000,55,0.000000,1000
54,1000,628,1,0.372000,54,0.000000,1000
53,1000,576,1,0.424000,53,0.000000,1000
52,1000,517,1,0.483000,52,0.000000,1000
51,1000,446,1,0.554000,51,0.000000,1000
50,1000,352,1,0.648000,50,0.000000,1000
49,1000,331,1,0.669000,49,0.000000,1000
48,1000,255,1,0.745000,48,0.000000,1000
47,1000,226,1,0.774000,47,0.000000,1000
46,1000,183,1,0.817000,46,0.000000,1000
45,1000,156,1,0.844000,45,0.000000,1000
44,1000,125,1,0.875000,44,0.000000,1000
43,2000,210,1,0.596667,43,0.000000,2000
42,2000,159,1,0.613667,42,0.000000,2000
41,2000,114,1,0.628667,41,0.000000,2000
40,3000,127,1,0.478833,40,0.000000,3000
39,4000,115,1,0.388500,39,0.000000,4000
38,5000,122,1,0.325200,38,0.000000,5000
37,7000,114,1,0.245929,37,0.000000,7000
36,11000,109,1,0.165015,36,0.000000,11000
35,13000,106,1,0.141692,35,0.000000,13000
34,17000,103,1,0.110438,34,0.000000,17000
33,29000,103,1,0.066430,33,0.000000,29000
32,41000,101,1,0.047502,32,0.000000,41000
31,60000,100,1,0.032732,31,0.000000,60000
30,85000,100,1,0.023228,30,0.000000,85000
29,172000,100,1,0.011554,29,0.000000,172000
28,229000,100,1,0.008692,28,0.000000,229000
27,370000,100,1,0.005389,27,0.000000,370000
26,669000,101,1,0.002985,26,0.000000,669000
25,1000000,89,1,0.001998,25,0.000000,1000000
24,1000000,38,1,0.001998,24,0.000000,1000000
23,1000000,22,1,0.001998,23,0.000000,1000000
22,1000000,15,1,0.001998,22,0.000000,1000000
21,1000000,2,1,0.001998,21,0.000000,1000000
20,1000000,1,1,0.001998,20,0.000000,1000000
19,1000000,0,1,0.001998,19,0.000000,1000000
18,1000000,0,1,0.001998,18,0.000000,1000000
17,1000000,0,1,0.001998,17,0.000000,1000000
16,1000000,0,1,0.001998,16,0.000000,1000000
15,1000000,0,1,0.001998,15,0.000000,1000000
14,1000000,0,1,0.001998,14,0.000000,1000000
13,1000000,0,1,0.001998,13,0.000000,1000000
12,1000000,0,1,0.001998,12,0.000000,1000000
11,1000000,0,1,0.001998,11,0.000000,1000000
10,1000000,0,1,0.001998,10,0.000000,1000000


==> rip1_p4801_v45_b35.csv <==
t,tot_tx,rip_1it_failures,avg_iters_rip_2it_wc,max_iters_rip_2it_wc
120,1000,1000,0,0.000000,120,0.000000,1000
119,1000,1000,0,0.000000,119,0.000000,1000
118,1000,1000,0,0.000000,118,0.000000,1000
117,1000,1000,0,0.000000,117,0.000000,1000
116,1000,1000,0,0.000000,116,0.000000,1000
115,1000,1000,0,0.000000,115,0.000000,1000
114,1000,1000,0,0.000000,114,0.000000,1000
113,1000,1000,0,0.000000,113,0.000000,1000
112,1000,1000,0,0.000000,112,0.000000,1000
111,1000,1000,0,0.000000,111,0.000000,1000
110,1000,1000,0,0.000000,110,0.000000,1000
109,1000,1000,0,0.000000,109,0.000000,1000
108,1000,1000,0,0.000000,108,0.000000,1000
107,1000,1000,0,0.000000,107,0.000000,1000
106,1000,1000,0,0.000000,106,0.000000,1000
105,1000,1000,0,0.000000,105,0.000000,1000
104,1000,1000,0,0.000000,104,0.000000,1000
103,1000,1000,0,0.000000,103,0.000000,1000
102,1000,1000,0,0.000000,102,0.000000,1000
101,1000,1000,0,0.000000,101,0.000000,1000
100,1000,1000,0,0.000000,100,0.000000,1000
99,1000,1000,0,0.000000,99,0.000000,1000
98,1000,1000,0,0.000000,98,0.000000,1000
97,1000,1000,0,0.000000,97,0.000000,1000
96,1000,1000,0,0.000000,96,0.000000,1000
95,1000,1000,0,0.000000,95,0.000000,1000
94,1000,1000,0,0.000000,94,0.000000,1000
93,1000,1000,0,0.000000,93,0.000000,1000
92,1000,1000,0,0.000000,92,0.000000,1000
91,1000,1000,0,0.000000,91,0.000000,1000
90,1000,1000,0,0.000000,90,0.000000,1000
89,1000,1000,0,0.000000,89,0.000000,1000
88,1000,1000,0,0.000000,88,0.000000,1000
87,1000,1000,0,0.000000,87,0.000000,1000
86,1000,1000,0,0.000000,86,0.000000,1000
85,1000,1000,0,0.000000,85,0.000000,1000
84,1000,1000,0,0.000000,84,0.000000,1000
83,1000,1000,0,0.000000,83,0.000000,1000
82,1000,1000,0,0.000000,82,0.000000,1000
81,1000,1000,0,0.000000,81,0.000000,1000
80,1000,1000,0,0.000000,80,0.000000,1000
79,1000,1000,0,0.000000,79,0.000000,1000
78,1000,1000,0,0.000000,78,0.000000,1000
77,1000,1000,0,0.000000,77,0.000000,1000
76,1000,1000,0,0.000000,76,0.000000,1000
75,1000,1000,0,0.000000,75,0.000000,1000
74,1000,1000,0,0.000000,74,0.000000,1000
73,1000,1000,0,0.000000,73,0.000000,1000
72,1000,998,1,0.002000,72,0.000000,1000
71,1000,1000,0,0.000000,71,0.000000,1000
70,1000,1000,0,0.000000,70,0.000000,1000
69,1000,998,1,0.002000,69,0.000000,1000
68,1000,999,1,0.001000,68,0.000000,1000
67,1000,997,1,0.003000,67,0.000000,1000
66,1000,993,1,0.007000,66,0.000000,1000
65,1000,980,1,0.020000,65,0.000000,1000
64,1000,977,1,0.023000,64,0.000000,1000
63,1000,972,1,0.028000,63,0.000000,1000
62,1000,962,1,0.038000,62,0.000000,1000
61,1000,919,1,0.081000,61,0.000000,1000
60,1000,910,1,0.090000,60,0.000000,1000
59,1000,869,1,0.131000,59,0.000000,1000
58,1000,824,1,0.176000,58,0.000000,1000
57,1000,778,1,0.222000,57,0.000000,1000
56,1000,719,1,0.281000,56,0.000000,1000
55,1000,659,1,0.341000,55,0.000000,1000
54,1000,590,1,0.410000,54,0.000000,1000
53,1000,552,1,0.448000,53,0.000000,1000
52,1000,467,1,0.533000,52,0.000000,1000
51,1000,443,1,0.557000,51,0.000000,1000
50,1000,353,1,0.647000,50,0.000000,1000
49,1000,289,1,0.711000,49,0.000000,1000
48,1000,257,1,0.743000,48,0.000000,1000
47,1000,200,1,0.800000,47,0.000000,1000
46,1000,148,1,0.852000,46,0.000000,1000
45,1000,135,1,0.865000,45,0.000000,1000
44,2000,188,1,0.604000,44,0.000000,2000
43,2000,156,1,0.614667,43,0.000000,2000
42,2000,117,1,0.627667,42,0.000000,2000
41,3000,159,1,0.473500,41,0.000000,3000
40,4000,135,1,0.386500,40,0.000000,4000
39,4000,118,1,0.388200,39,0.000000,4000
38,5000,106,1,0.326267,38,0.000000,5000
37,7000,102,1,0.246357,37,0.000000,7000
36,11000,108,1,0.165030,36,0.000000,11000
35,17000,105,1,0.110425,35,0.000000,17000
34,25000,105,1,0.076600,34,0.000000,25000
33,33000,107,1,0.058633,33,0.000000,33000
32,69000,100,1,0.028530,32,0.000000,69000
31,87000,101,1,0.022701,31,0.000000,87000
30,140000,100,1,0.014174,30,0.000000,140000
29,197000,100,1,0.010096,29,0.000000,197000
28,351000,100,1,0.005680,28,0.000000,351000
27,663000,100,1,0.003012,27,0.000000,663000
26,1000000,92,1,0.001998,26,0.000000,1000000
25,1000000,51,1,0.001998,25,0.000000,1000000
24,1000000,22,1,0.001998,24,0.000000,1000000
23,1000000,10,1,0.001998,23,0.000000,1000000
22,1000000,4,1,0.001998,22,0.000000,1000000


==> rip1_wc_p4801_v45_b35.csv <==
t,tot_tx,rip_2it_wc_failures,avg_iters_rip_2it_wc,max_iters_rip_2it_wc
120,1000,1000,0,0.000000,120,0.000000,1000
119,1000,1000,0,0.000000,119,0.000000,1000
118,1000,1000,0,0.000000,118,0.000000,1000
117,1000,1000,0,0.000000,117,0.000000,1000
116,1000,1000,0,0.000000,116,0.000000,1000
115,1000,1000,0,0.000000,115,0.000000,1000
114,1000,1000,0,0.000000,114,0.000000,1000
113,1000,1000,0,0.000000,113,0.000000,1000
112,1000,1000,0,0.000000,112,0.000000,1000
111,1000,1000,0,0.000000,111,0.000000,1000
110,1000,1000,0,0.000000,110,0.000000,1000
109,1000,1000,0,0.000000,109,0.000000,1000
108,1000,1000,0,0.000000,108,0.000000,1000
107,1000,1000,0,0.000000,107,0.000000,1000
106,1000,1000,0,0.000000,106,0.000000,1000
105,1000,1000,0,0.000000,105,0.000000,1000
104,1000,1000,0,0.000000,104,0.000000,1000
103,1000,1000,0,0.000000,103,0.000000,1000
102,1000,1000,0,0.000000,102,0.000000,1000
101,1000,1000,0,0.000000,101,0.000000,1000
100,1000,1000,0,0.000000,100,0.000000,1000
99,1000,1000,0,0.000000,99,0.000000,1000
98,1000,1000,0,0.000000,98,0.000000,1000
97,1000,1000,0,0.000000,97,0.000000,1000
96,1000,1000,0,0.000000,96,0.000000,1000
95,1000,1000,0,0.000000,95,0.000000,1000
94,1000,1000,0,0.000000,94,0.000000,1000
93,1000,1000,0,0.000000,93,0.000000,1000
92,1000,1000,0,0.000000,92,0.000000,1000
91,1000,1000,0,0.000000,91,0.000000,1000
90,1000,1000,0,0.000000,90,0.000000,1000
89,1000,1000,0,0.000000,89,0.000000,1000
88,1000,1000,0,0.000000,88,0.000000,1000
87,1000,1000,0,0.000000,87,0.000000,1000
86,1000,1000,0,0.000000,86,0.000000,1000
85,1000,1000,0,0.000000,85,0.000000,1000
84,1000,1000,0,0.000000,84,0.000000,1000
83,1000,1000,0,0.000000,83,0.000000,1000
82,1000,1000,0,0.000000,82,0.000000,1000
81,1000,1000,0,0.000000,81,0.000000,1000
80,1000,1000,0,0.000000,80,0.000000,1000
79,1000,1000,0,0.000000,79,0.000000,1000
78,1000,1000,0,0.000000,78,0.000000,1000
77,1000,1000,0,0.000000,77,0.000000,1000
76,1000,1000,0,0.000000,76,0.000000,1000
75,1000,1000,0,0.000000,75,0.000000,1000
74,1000,1000,0,0.000000,74,0.000000,1000
73,1000,1000,0,0.000000,73,0.000000,1000
72,1000,1000,0,0.000000,72,0.000000,1000
71,1000,1000,0,0.000000,71,0.000000,1000
70,1000,1000,0,0.000000,70,0.000000,1000
69,1000,1000,0,0.000000,69,0.000000,1000
68,1000,1000,0,0.000000,68,0.000000,1000
67,1000,1000,0,0.000000,67,0.000000,1000
66,1000,1000,0,0.000000,66,0.000000,1000
65,1000,1000,0,0.000000,65,0.000000,1000
64,1000,1000,0,0.000000,64,0.000000,1000
63,1000,1000,0,0.000000,63,0.000000,1000
68,1000,1000,0,0.000000,68,0.000000,1000
67,1000,1000,0,0.000000,67,0.000000,1000
66,1000,1000,0,0.000000,66,0.000000,1000
65,1000,1000,0,0.000000,65,0.000000,1000
64,1000,1000,0,0.000000,64,0.000000,1000
63,1000,1000,0,0.000000,63,0.000000,1000
62,1000,1000,0,0.000000,62,0.000000,1000
61,1000,1000,0,0.000000,61,0.000000,1000
60,1000,1000,0,0.000000,60,0.000000,1000
59,1000,1000,0,0.000000,59,0.000000,1000
58,1000,1000,0,0.000000,58,0.000000,1000
57,1000,1000,0,0.000000,57,0.000000,1000
56,1000,1000,0,0.000000,56,0.000000,1000
55,1000,1000,0,0.000000,55,0.000000,1000
54,1000,1000,0,0.000000,54,0.000000,1000
53,1000,999,1,0.001000,53,0.000000,1000
52,1000,988,1,0.012000,52,0.000000,1000
51,1000,988,1,0.012000,51,0.000000,1000
50,1000,963,1,0.037000,50,0.000000,1000
49,1000,948,1,0.052000,49,0.000000,1000
48,1000,894,1,0.106000,48,0.000000,1000
47,1000,851,1,0.149000,47,0.000000,1000
46,1000,808,1,0.192000,46,0.000000,1000
45,1000,710,1,0.290000,45,0.000000,1000
44,1000,635,1,0.365000,44,0.000000,1000
43,1000,556,1,0.444000,43,0.000000,1000
42,1000,449,1,0.551000,42,0.000000,1000
41,1000,352,1,0.648000,41,0.000000,1000
40,1000,263,1,0.737000,40,0.000000,1000
39,1000,212,1,0.788000,39,0.000000,1000
38,1000,164,1,0.836000,38,0.000000,1000
37,1000,127,1,0.873000,37,0.000000,1000
36,2000,169,1,0.610333,36,0.000000,2000
35,2000,117,1,0.627667,35,0.000000,2000
34,3000,124,1,0.479333,34,0.000000,3000
33,4000,109,1,0.389100,33,0.000000,4000
32,6000,104,1,0.280762,32,0.000000,6000
31,10000,103,1,0.179945,31,0.000000,10000
30,14000,108,1,0.132305,30,0.000000,14000
29,25000,105,1,0.076600,29,0.000000,25000
28,35000,100,1,0.055397,28,0.000000,35000
27,63000,101,1,0.031200,27,0.000000,63000
26,125000,102,1,0.015860,26,0.000000,125000
25,219000,101,1,0.009087,25,0.000000,219000
24,368000,100,1,0.005419,24,0.000000,368000
23,794000,100,1,0.002515,23,0.000000,794000
22,1000000,62,1,0.001998,22,0.000000,1000000
21,1000000,28,1,0.001998,21,0.000000,1000000
20,1000000,13,1,0.001998,20,0.000000,1000000
19,1000000,4,1,0.001998,19,0.000000,1000000
18,1000000,0,1,0.001998,18,0.000000,1000000


==> rip2_wc_p4801_v45_b35.csv <==
t,tot_tx,rip_2it_wc_failures,avg_iters_rip_2it_wc,max_iters_rip_2it_wc
120,1000,1000,0,0.000000,120,0.000000,1000
119,1000,1000,0,0.000000,119,0.000000,1000
118,1000,1000,0,0.000000,118,0.000000,1000
117,1000,1000,0,0.000000,117,0.000000,1000
116,1000,1000,0,0.000000,116,0.000000,1000
115,1000,1000,0,0.000000,115,0.000000,1000
114,1000,1000,0,0.000000,114,0.000000,1000
113,1000,1000,0,0.000000,113,0.000000,1000
112,1000,1000,0,0.000000,112,0.000000,1000
111,1000,1000,0,0.000000,111,0.000000,1000
110,1000,1000,0,0.000000,110,0.000000,1000
109,1000,1000,0,0.000000,109,0.000000,1000
108,1000,1000,0,0.000000,108,0.000000,1000
107,1000,1000,0,0.000000,107,0.000000,1000
106,1000,1000,0,0.000000,106,0.000000,1000
105,1000,1000,0,0.000000,105,0.000000,1000
104,1000,1000,0,0.000000,104,0.000000,1000
103,1000,1000,0,0.000000,103,0.000000,1000
102,1000,1000,0,0.000000,102,0.000000,1000
101,1000,1000,0,0.000000,101,0.000000,1000
100,1000,1000,0,0.000000,100,0.000000,1000
99,1000,1000,0,0.000000,99,0.000000,1000
98,1000,1000,0,0.000000,98,0.000000,1000
97,1000,1000,0,0.000000,97,0.000000,1000
96,1000,1000,0,0.000000,96,0.000000,1000
95,1000,1000,0,0.000000,95,0.000000,1000
94,1000,1000,0,0.000000,94,0.000000,1000
93,1000,1000,0,0.000000,93,0.000000,1000
92,1000,1000,0,0.000000,92,0.000000,1000
91,1000,1000,0,0.000000,91,0.000000,1000
90,1000,1000,0,0.000000,90,0.000000,1000
89,1000,1000,0,0.000000,89,0.000000,1000
88,1000,1000,0,0.000000,88,0.000000,1000
87,1000,1000,0,0.000000,87,0.000000,1000
86,1000,1000,0,0.000000,86,0.000000,1000
85,1000,1000,0,0.000000,85,0.000000,1000
84,1000,1000,0,0.000000,84,0.000000,1000
83,1000,1000,0,0.000000,83,0.000000,1000
82,1000,1000,0,0.000000,82,0.000000,1000
81,1000,1000,0,0.000000,81,0.000000,1000
80,1000,1000,0,0.000000,80,0.000000,1000
79,1000,1000,0,0.000000,79,0.000000,1000
78,1000,1000,0,0.000000,78,0.000000,1000
77,1000,1000,0,0.000000,77,0.000000,1000
76,1000,1000,0,0.000000,76,0.000000,1000
75,1000,1000,0,0.000000,75,0.000000,1000
74,1000,1000,0,0.000000,74,0.000000,1000
73,1000,1000,0,0.000000,73,0.000000,1000
72,1000,998,2,0.004000,72,0.000000,1000
71,1000,999,2,0.002000,71,0.000000,1000
70,1000,995,2,0.010000,70,0.000000,1000
69,1000,986,2,0.028000,69,0.000000,1000
68,1000,963,2,0.074000,68,0.000000,1000
67,1000,918,2,0.164000,67,0.000000,1000
66,1000,823,2,0.354000,66,0.000000,1000
65,1000,744,2,0.512000,65,0.000000,1000
64,1000,584,2,0.832000,64,0.000000,1000
63,1000,413,2,1.174000,63,0.000000,1000
62,1000,244,2,1.512000,62,0.000000,1000
61,1000,141,2,1.718000,61,0.000000,1000
60,2000,147,2,1.235333,60,0.000000,2000
59,4000,103,2,0.779400,59,0.000000,4000
58,9000,105,2,0.395333,58,0.000000,9000
57,36000,101,2,0.107805,57,0.000000,36000
56,134000,100,2,0.029608,56,0.000000,134000
55,559000,100,2,0.007142,55,0.000000,559000
54,2190000,100,2,0.018181,0,nan,-384004752
53,1000000,3,2,0.003996,53,0.000000,1000000


==> rip_p4801_v45_b35.csv <==
t,tot_tx,rip_1it_failures,rip_2it_failures,avg_iters_rip_1it,max_iters_rip_1it,avg_iters_rip_2it,max_iters_rip_2it
120,1000,1000,1000,0.000000,0,0.000000,0
119,1000,1000,1000,0.000000,0,0.000000,0
118,1000,1000,1000,0.000000,0,0.000000,0
117,1000,1000,1000,0.000000,0,0.000000,0
116,1000,1000,1000,0.000000,0,0.000000,0
115,1000,1000,1000,0.000000,0,0.000000,0
114,1000,1000,1000,0.000000,0,0.000000,0
113,1000,1000,1000,0.000000,0,0.000000,0
112,1000,1000,1000,0.000000,0,0.000000,0
111,1000,1000,1000,0.000000,0,0.000000,0
110,1000,1000,1000,0.000000,0,0.000000,0
109,1000,1000,1000,0.000000,0,0.000000,0
108,1000,1000,1000,0.000000,0,0.000000,0
107,1000,1000,1000,0.000000,0,0.000000,0
106,1000,1000,1000,0.000000,0,0.000000,0
105,1000,1000,1000,0.000000,0,0.000000,0
104,1000,1000,1000,0.000000,0,0.000000,0
103,1000,1000,1000,0.000000,0,0.000000,0
102,1000,1000,1000,0.000000,0,0.000000,0
101,1000,1000,1000,0.000000,0,0.000000,0
100,1000,1000,1000,0.000000,0,0.000000,0
99,1000,1000,1000,0.000000,0,0.000000,0
98,1000,1000,1000,0.000000,0,0.000000,0
97,1000,1000,1000,0.000000,0,0.000000,0
96,1000,1000,1000,0.000000,0,0.000000,0
95,1000,1000,1000,0.000000,0,0.000000,0
94,1000,1000,1000,0.000000,0,0.000000,0
93,1000,1000,1000,0.000000,0,0.000000,0
92,1000,1000,1000,0.000000,0,0.000000,0
91,1000,1000,1000,0.000000,0,0.000000,0
90,1000,1000,1000,0.000000,0,0.000000,0
89,1000,1000,999,0.000000,0,0.002000,2
88,1000,1000,998,0.000000,0,0.004000,2
87,1000,1000,996,0.000000,0,0.008000,2
86,1000,1000,984,0.000000,0,0.032000,2
85,1000,1000,968,0.000000,0,0.064000,2
84,1000,1000,946,0.000000,0,0.108000,2
83,1000,1000,902,0.000000,0,0.196000,2
82,1000,1000,847,0.000000,0,0.306000,2
81,1000,1000,770,0.000000,0,0.460000,2
80,1000,1000,701,0.000000,0,0.598000,2
79,1000,1000,582,0.000000,0,0.836000,2
78,1000,1000,510,0.000000,0,0.980000,2
77,1000,1000,373,0.000000,0,1.254000,2
76,1000,1000,283,0.000000,0,1.434000,2
75,1000,1000,173,0.000000,0,1.654000,2
74,1000,1000,105,0.000000,0,1.790000,2
73,2000,2000,115,0.000000,0,1.256667,2
72,3000,3000,107,0.000000,0,0.964333,2
71,6000,5999,112,0.000048,1,0.560762,2
70,11000,10992,102,0.000121,1,0.330242,2
69,28000,27958,100,0.000103,1,0.137438,2
68,80000,79795,103,0.000063,1,0.049318,2
67,214000,213064,100,0.000041,1,0.018596,2
66,522000,518063,100,0.000029,1,0.007647,2
65,1000000,987267,39,0.000025,1,0.003996,2
64,1000000,979567,14,0.000041,1,0.003996,2
63,1000000,967886,6,0.000064,1,0.003996,2
62,1000000,952252,0,0.000095,1,0.003996,2
61,1000000,931176,0,0.000138,1,0.003996,2
60,1000000,902709,0,0.000194,1,0.003996,2
59,1000000,868108,0,0.000264,1,0.003996,2
58,1000000,826078,0,0.000347,1,0.003996,2
57,1000000,777151,0,0.000445,1,0.003996,2
56,1000000,721618,0,0.000556,1,0.003996,2
55,1000000,660995,0,0.000677,1,0.003996,2
54,1000000,598851,0,0.000801,1,0.003996,2
53,1000000,533364,0,0.000932,1,0.003996,2
52,1000000,468835,0,0.001061,1,0.003996,2
51,1000000,407387,0,0.001184,1,0.003996,2
50,1000000,346474,0,0.001306,1,0.003996,2
49,1000000,291649,0,0.001415,1,0.003996,2
48,1000000,241413,0,0.001516,1,0.003996,2
47,1000000,198833,0,0.001601,1,0.003996,2


==> synth_rip2_p4801_v45_b35.csv <==
t,tbar,oop,b_oop,rip_1it,b_rip1it,rip_2it,b_rip2it
15,7,0.1298805739e-18,33,0.3098447781e-41,25,0
16,7,0.81012503e-17,32,0.3296350817e-40,25,0
17,7,0.4102048576e-16,32,0.2962648462e-39,25,0
18,7,0.1955360672e-15,32,0.23181392e-38,25,0
19,7,0.1483150104e-14,32,0.1635904452e-37,25,0
20,7,0.3503437373e-13,31,0.1087300874e-36,25,0
21,7,0.1154663123e-12,31,0.7134946565e-36,25,0
22,7,0.3663296879e-12,31,0.4796934704e-35,25,0
23,7,0.1400771691e-11,31,0.3353067568e-34,25,0
24,7,0.1112913059e-10,31,0.243104939e-33,25,0
25,7,0.639342604e-10,30,0.182099457e-32,25,0
26,7,0.1520063133e-9,30,0.1412285796e-31,25,0
27,7,0.3654429622e-9,30,0.1141077674e-30,25,0
28,7,0.1076462603e-8,30,0.9668987339e-30,25,0
29,7,0.5197719661e-8,30,0.864890786e-29,25,0
30,7,0.2135253775e-7,29,0.8229306584e-28,25,0
31,7,0.4071488114e-7,29,0.8412499975e-27,25,0
32,7,0.7790990492e-7,29,0.9367140205e-26,25,0
33,7,0.162716088e-6,29,0.115890155e-24,25,0
34,7,0.4342841901e-6,29,0.1646928189e-23,25,0
35,7,0.1581696227e-5,29,0.2946295862e-22,25,0
36,7,0.3483743903e-5,28,0.971094832e-21,25,0
37,7,0.5612578133e-5,28,0.862346468e-19,25,0
38,7,0.9168821577e-5,28,0.1057079977e-16,25,0
39,7,0.1599522233e-4,28,0.1098675347e-14,25,0
40,7,0.3216672432e-4,28,0.8652710515e-13,25,0
41,7,0.7756726219e-4,28,0.5032176831e-11,25,0
42,7,0.0001818951544,27,0.2144531123e-9,25,0
43,7,0.0002600746256,27,0.6683392687e-8,25,0
44,7,0.0003768994949,27,0.1524447463e-6,25,0
45,7,0.0005712304983,27,0.2551934059e-5,25,0
46,7,0.0009450581072,27,0.3147987614e-4,25,0
47,7,0.001756458774,27,0.0002875823616,25,0
48,7,0.003608746638,27,0.001956729742,25,0
49,7,0.007433773628,26,0.009981284383,25,0
50,7,0.01339033472,26,0.03847493234,25,0
51,7,0.0266575677,26,0.1132374476,25,0
52,7,0.05456521213,26,0.2581357302,25,0
53,7,0.1075239885,26,0.4653064641,25,0
54,7,0.1959136548,26,0.6833344064,25,0
55,7,0.3014960052,27,0.8516876709,25,0
56,7,0.4281777589,27,0.9466656867,25,0
57,7,0.5647067763,27,0.9856087452,25,0
58,7,0.6955652393,27,0.9971404336,25,0
59,7,0.80657792,27,0.9995883392,25,0
60,7,0.8895197899,27,0.999957702,25,0
61,7,0.9438143168,27,0.9999969422,25,0
62,7,0.9747880283,27,0.9999998467,25,0
63,7,0.9901022343,27,0.9999999947,25,0
64,7,0.9966277828,27,0.9999999999,25,0
65,7,0.9990105419,27,1,25,0
66,7,0.9997518173,27,1,25,0
67,7,0.9999471622,27,1,25,0
68,7,0.9999905172,27,1,25,0
69,7,0.9999985748,27,1,25,0
70,7,0.9999998218,27,1,25,0
71,7,0.9999999816,27,1,25,0


==> synth_rip2es_p4801_v45_b35.csv <==
t,tbar,oop,b_oop,rip_1it,b_rip1it,rip_2it,b_rip2it
10,7,0.1836998357e-25,34,0.4262591787e-59,25,0
11,7,0.3574968961e-24,34,0.6443638608e-43,25,0
12,7,0.205562337e-22,34,0.4008865039e-48,25,0
13,7,0.1291712737e-20,33,0.3768816038e-42,25,0
14,7,0.1106733045e-19,33,0.1761039979e-36,25,0
15,7,0.1298805739e-18,33,0.1173535818e-34,25,0
16,7,0.81012503e-17,32,0.334784947e-28,25,0
17,7,0.4102048576e-16,32,0.4298325446e-24,25,0
18,7,0.1955360672e-15,32,0.9669117365e-18,25,0
19,7,0.1483150104e-14,32,0.1141893772e-15,25,0
20,7,0.3503437373e-13,31,0.3797860987e-11,25,0
21,7,0.1154663123e-12,31,0.8148279238e-10,25,0
22,7,0.3663296879e-12,31,0.6311300911e-7,25,0
23,7,0.1400771691e-11,31,0.3596576938e-4,25,0
24,7,0.1112913059e-10,31,0.0002744093385,25,0
25,7,0.639342604e-10,30,0.003582448081,25,0
26,7,0.1520063133e-9,30,0.06863562359,25,0
27,7,0.3654429622e-9,30,0.3334211613,25,0
28,7,0.1076462603e-8,30,0.6888519717,25,0
29,7,0.5197719661e-8,30,0.9789691952,25,0
30,7,0.2135253775e-7,29,0.9973909037,25,0
31,7,0.4071488114e-7,29,0.9999902263,25,0
32,7,0.7790990492e-7,29,0.9999999363,25,0
33,7,0.162716088e-6,29,1,25,0
34,7,0.4342841901e-6,29,1,25,0
35,7,0.1581696227e-5,29,1,25,0
36,7,0.3483743903e-5,28,1,25,0
37,7,0.5612578133e-5,28,1,25,0
38,7,0.9168821577e-5,28,1,25,0
39,7,0.1599522233e-4,28,1,25,0
40,7,0.3216672432e-4,28,1,25,0
41,7,0.7756726219e-4,28,1,25,0
42,7,0.0001818951544,27,1,25,0


==> synth_ripes_p4801_v45_b35.csv <==
t,tbar,oop,b_oop,rip_1it,b_rip1it,rip_2it,b_rip2it
10,7,0.1836998357e-25,34,0.2742420958e-8,25,0
11,7,0.3574968961e-24,34,0.3848603275e-7,25,0
12,7,0.205562337e-22,34,0.1024202528e-5,25,0
13,7,0.1291712737e-20,33,0.2154830499e-5,25,0
14,7,0.1106733045e-19,33,0.3936203612e-4,25,0
15,7,0.1298805739e-18,33,0.3936074353e-4,25,0
16,7,0.81012503e-17,32,0.0002295683607,25,0
17,7,0.4102048576e-16,32,0.0008658100795,25,0
18,7,0.1955360672e-15,32,0.002159364774,25,0
19,7,0.1483150104e-14,32,0.002178349005,25,0
20,7,0.3503437373e-13,31,0.01640994929,25,0
21,7,0.1154663123e-12,31,0.02864548594,25,0
22,7,0.3663296879e-12,31,0.05277053025,25,0
23,7,0.1400771691e-11,31,0.1738383832,25,0
24,7,0.1112913059e-10,31,0.3299010967,25,0
25,7,0.639342604e-10,30,0.5230681566,25,0
26,7,0.1520063133e-9,30,0.6074457531,25,0
27,7,0.3654429622e-9,30,0.8785833898,25,0
28,7,0.1076462603e-8,30,0.9563147909,25,0
29,7,0.5197719661e-8,30,0.992896443,25,0
30,7,0.2135253775e-7,29,0.9997976972,25,0
31,7,0.4071488114e-7,29,0.9999999525,25,0
32,7,0.7790990492e-7,29,0.9999999999,25,0
33,7,0.162716088e-6,29,1,25,0
34,7,0.4342841901e-6,29,1,25,0
35,7,0.1581696227e-5,29,1,25,0
36,7,0.3483743903e-5,28,1,25,0
37,7,0.5612578133e-5,28,1,25,0
38,7,0.9168821577e-5,28,1,25,0
39,7,0.1599522233e-4,28,1,25,0
40,7,0.3216672432e-4,28,1,25,0
41,7,0.7756726219e-4,28,1,25,0
42,7,0.0001818951544,27,1,25,0
43,7,0.0002600746256,27,1,25,0
44,7,0.0003768994949,27,1,25,0
45,7,0.0005712304983,27,1,25,0
46,7,0.0009450581072,27,1,25,0
47,7,0.001756458774,27,1,25,0
48,7,0.003608746638,27,1,25,0
49,7,0.007433773628,26,1,25,0
50,7,0.01339033472,26,1,25,0
51,7,0.0266575677,26,1,25,0
52,7,0.05456521213,26,1,25,0
53,7,0.1075239885,26,1,25,0
54,7,0.1959136548,26,1,25,0
55,7,0.3014960052,27,1,25,0
56,7,0.4281777589,27,1,25,0
57,7,0.5647067763,27,1,25,0
58,7,0.6955652393,27,1,25,0
59,7,0.80657792,27,1,25,0
60,7,0.8895197899,27,1,25,0
61,7,0.9438143168,27,1,25,0
62,7,0.9747880283,27,1,25,0
63,7,0.9901022343,27,1,25,0
64,7,0.9966277828,27,1,25,0
65,7,0.9990105419,27,1,25,0
66,7,0.9997518173,27,1,25,0
67,7,0.9999471622,27,1,25,0
68,7,0.9999905172,27,1,25,0
69,7,0.9999985748,27,1,25,0
70,7,0.9999998218,27,1,25,0
71,7,0.9999999816,27,1,25,0
72,7,0.9999999984,27,1,25,0
73,7,0.9999999999,27,1,25,0
74,7,1,27,1,25,0
75,7,1,28,1,25,0
76,7,1,28,1,25,0
77,7,1,28,1,25,0
78,7,1,28,1,25,0
79,7,1,28,1,25,0
80,7,1,28,1,25,0

